Dynamics of point Josephson junctions in a microstrip line

We analyze a new long wave model describing the electrodynamics of an array of point Josephson junctions in a superconducting cavity. It consists in a wave equation with Dirac delta function sine nonlinearities. We introduce an adapted spectral problem whose spectrum gives the resonances in the current-voltage characteristic curve of any array. Using the associated inner product and eigenmodes, we establish that at the resonances the solution is described by two simple ordinary differential equations.

==> figs/01jjd1k30.txt <==
1	0.839765
2	1.82474
3	2.23255
4	3.61226


==> figs/1jjd1k30.txt <==
1	0.73417
2	1.68736	
3	2.15013
4	3.57566


